Abundances in the Ejecta of Core Collapse Supernova Remnants, G350.1-0.3 and G349.7+0.2

We present Suzaku results of the two Galactic supernova remnants (SNRs), G350.1-0.3 and G349.7+0.2. We find Al and Ni K alpha lines from both the SNRs for the first time, in addition to previously detected K-shell lines of Mg, Si, S, Ar, Ca and Fe. The spectra are well described by two optically thin thermal plasmas: a low-temperature (low-kT) plasma in collisional ionization equilibrium and a high-temperature (high-kT) plasma in non-equilibrium ionization. Since the low-kT plasma has solar metal abundances, it is thought to be of interstellar medium origin. The high-kT plasma has super-solar abundances, hence it is likely to be of ejecta origin. The abundance patterns of the ejecta components are similar to those of core-collapse supernovae with the progenitor mass of ~15-25 M_solar for G350.1-0.3 and ~35-40 M_solar for G349.7+0.2. We find extremely high abundances of Ni compared to Fe (Z_Ni/Z_Fe ~8). Based on the measured column densities between the SNRs and the near sky background, we propose that G350.1-0.3 and G349.7+0.2 are located at the distance of 9+/-3 kpc and 12+/-5 kpc, respectively. Then the ejecta masses are estimated to be ~13 M_solar and ~24 M_solar for G350.1-0.3 and G349.7+0.2, respectively. These values are consistent with the progenitor mass of ~15-25 M_solar and ~35-40 M_solar for G350.1-0.3 and G349.7+0.2, respectively.

==> 00README.XXX.txt <==
nohypertex
